Interference effects in two-photon ATI by multiple orders high harmonics with random or locked phases

We numerically study 2-photon processes using a set of harmonics from a Ti:Sapphire laser and in particular interference effects in the Above Threshold Ionization spectra. We compare the situation where the harmonic phases are assumed locked to the case where they have a random distribution. Suggestions for possible experiments, using realistic parameters are discussed.

==> changes.txt <==
Summary of the changes made the first submission:


* The title has been changed to "Interference effects in two-photon
  ATI by multiple orders high harmonics with random or locked phases"

  
* A few textual modifications from the author suggestions:
  - page 3, 1st paragraph, last sentence: "That results in a train..." 
  - page 4, bottom of page: "discussed in Section IV"
  - Eq. (5), a star was missing in the last line
  - page 8, last paragraph, 1st sentence: "70's and 80's"

  - page 12, last sentence: "To a rough extend, scaling..."
  - page 13, bottom of page: "set the intensity of EACH harmonic to
    1.2x10^12 W/cm^2.
  - Figs. (5) and (6): caption has been changed to:
    \caption{2-photon ATI total probability statistics (500 runs) as a
      function of $N$. The relative phases are random. Open circles
      refer to the average value of the distribution (power law fit
      with an argument of 2.4. Also shown are the maximum, minimum
      values of the distribution and the standard deviation (Triangles
      down, up and error bars respectively).}

* More changes: 
  - the abstract has been modified 
  - the conclusion has been rewritten according to the referee comment 
    concerning the experimental feasibility.
  - A citation is added
  - Minor stylistic changes along the text. 

